Family Floer theory, non-abelianization, and Spectral Networks

In this paper, we study the relationship between Gaiotto-Moore-Neitzke's non-abelianization map and Floer theory. Given a complete GMN quadratic differential $\phi$ defined on a closed Riemann surface $C$, let $\tilde{C}$ be the complement of the poles of $\phi$. In the case where the spectral curve $\Sigma_{\phi}$ is exact with respect to the canonical Liouville form on $T^{\ast}\tilde{C}$, we show that an "almost flat" $GL(1;\mathbb{C})$-local system $\mathcal{L}$ on $\Sigma_{\phi}$ defines a Floer cohomology local system $HF_{\epsilon}(\Sigma_{\phi},\mathcal{L};\mathbb{C})$ on $\tilde{C}$ for $0< \epsilon\leq 1$. Then we show that for small enough $\epsilon$, the non-abelianization of $\mathcal{L}$ is isomorphic to the family Floer cohomology local system $HF_{\epsilon}(\Sigma_{\phi},\mathcal{L};\mathbb{C})$

==> figures/localmodel.tikz <==
\begin{tikzpicture}[scale=.75, rotate=90]
	\fill[red!20]  (-2.5,-2) rectangle (3.5,-6);
	\fill[red!20]  (2.5,-7) rectangle (-1.5,-1);
	\draw[thick] (0.5,-1) -- (0.5,-7);
	\draw[thick] (-2.5,-4) -- (3.5,-4);
	\node at (2.5,-4) {$L_1$};
	\node at (0.5,-2) {$L_2$};
	\draw   (0.5,-0.5);
	\draw[<->] (0.5,2) -- (0.5,-0.5) -- (2.5,-0.5);
	\draw [decorate,
	decoration = {brace}] (-2.5,-4) -- node[below]{$\sqrt{\rho_1}=1$}  (-2.5,-2);
	\fill[blue, opacity=.5] (-0.5,-3.5) -- (-0.5,-4.5) -- (0,-4.5) -- (0,-5) -- (1,-5) -- (1,-4.5) -- (1.5,-4.5) -- (1.5,-3.5) -- (1,-3.5) -- (1,-3) -- (0,-3) -- (0,-3.5) -- cycle;
	\node[left] at (0.5,2) {$\chi\circ\rho_2$};
	\node at (2.5,-0.5) {};
	\node[below] at (0.5,1.5) {$1$};
	\node at (3.85,-3.75) {$V_{D}$};
	\draw (0.5,-0.5) .. controls (0.95,-0.5) and (1.3,-0.2) .. (1.5,0) .. controls (1.75,0.25) and (1.85,1.5) .. (2,1.5);
	\draw (2,1.5) -- (2.5,1.5);
	\draw[dotted] (-0.5,-1) -- (-0.5,-7) (1.5,-7.5) -- (1.5,1.5) (-2.5,-3) -- (3.5,-3) (3.5,-5) -- (-2.5,-5);
	\node[right ] at (1.5,-7.5) {$\sqrt{\rho_2}=1/2$};
	\node[above] at (2.5,-0.5) {$\sqrt{\rho_2}$};
	\fill[blue, opacity=.5]  (-0.5,-3.5) rectangle (-2.5,-4.5);
	\fill[blue, opacity=.5]  (1.5,-3.5) rectangle (3.5,-4.5);
	\fill[blue, opacity=.5]  (1,-5) rectangle (0,-7);
	\fill[blue, opacity=.5]  (0,-3) rectangle (1,-1);
\end{tikzpicture}

==> figures/neighborhoods.tikz <==
\begin{tikzpicture}
	\node[right] at (4,-4) {$L_1$};
	\node[above] at (0.5,-0.5) {$L_2$};
	\node[left] at (-1,-1.5) {$L_3$};
	
	\draw[line width=1cm, blue!20] (0.5,-0.5) -- (0.5,-5.5);
	\draw[line width=1cm, blue!20] (-1,-4) -- (4,-4);
	\draw[line width=1cm, blue!20] (-1,-1.5) .. controls (-0.5,-1.5) and (1.5,-1.5) .. (2,-1.5) .. controls (2.5,-1.5) and (3,-2) .. (3,-2.5) .. controls (3,-3) and (3,-3.5) .. (3,-5.5);
	
	
	\fill[pattern color=red, pattern=north west lines]  (0,-1) rectangle (1,-2);
	\fill[pattern color=red, pattern=north west lines](0,-3.5) rectangle (1,-4.5);
	\fill[pattern color=red, pattern=north west lines]  (2.5,-3.5) rectangle (3.5,-4.5);
	
	\draw[thick] (0.5,-0.5) -- (0.5,-5.5);
	\draw[thick] (-1,-4) -- (4,-4);
	\draw[thick] (-1,-1.5) .. controls (-0.5,-1.5) and (1.5,-1.5) .. (2,-1.5) .. controls (2.5,-1.5) and (3,-2) .. (3,-2.5) .. controls (3,-3) and (3,-3.5) .. (3,-5.5);
	
	\draw [decorate,    decoration = {brace}] (-1,-4) -- node[left]{$s$}  (-1,-3.5);
	
	\node at (-0.5,-4.5) {$U_s$};
	\node at (0.75,-3.75) {$B$};
\end{tikzpicture}
